Performance-Oriented Neural Architecture Search

Hardware-Software Co-Design is a highly successful strategy for improving performance of domain-specific computing systems. We argue for the application of the same methodology to deep learning; specifically, we propose to extend neural architecture search with information about the hardware to ensure that the model designs produced are highly efficient in addition to the typical criteria around accuracy. Using the task of keyword spotting in audio on edge computing devices, we demonstrate that our approach results in neural architecture that is not only highly accurate, but also efficiently mapped to the computing platform which will perform the inference. Using our modified neural architecture search, we demonstrate $0.88\%$ increase in TOP-1 accuracy with $1.85\times$ reduction in latency for keyword spotting in audio on an embedded SoC, and $1.59\times$ on a high-end GPU.

==> _Modifications_to_do.txt <==
Andrew:

<1>
- The Parteo front definition is not common for the readers of HPCS proceedings. It should be formally defined.

- Which indicator (hypervolume,  generational distance, epsilon indicator, ...) is used to evaluate the quality of and select the Pareto fronts.

<DONE>

<2>
- The authors show some recent works at the very end of the paper after experimental results. It is preferable to combine all the survey in one place at the beginning of the paper.

- Paper structure section needs a section-wise breakdown to bring the reader attention to what follows in this paper.

<DONE>

-  The term traditional direct convolution Page 2, paragraph 9 needs elaboration.

<DONE>

-  In III. OUR APPROACH section:
 The refinement is mentioned as a second phase of the approach. Is it a reinforcement method? What does the cost criterion mean? and how it is calculated? (need explanation by equations)

<DONE>

- The authors need to show an algorithm or flowchart, showing the process of his search method. The way of presenting is misleading and not clear.

<DONE>

-  The term good enough at the beginning of Page 4, is not quantitative in terms of accuracy or cost. What do the authors mean by that?

<DONE>

- Fig. 3 is misleading! It is not clear whether it is a set of experiments or a process flow. the term conv+bn+scale+relu, is not really describing what inside each box, and the term (ReLU) in the caption is not explained in paper anywhere.

<DONE>

-  Fig. 5.a and 5.b do not show the 13 bars labels. These are actually Time bar plot and the numbers above each bar are the accuracy, which may confuse the reader since they are not presented as numeric values. The reviewer suggested more detailed figures to show the time and accuracy separately.

<The caption and the text both say multiple times that the labels are accuracy... this type of plot is not uncommon, and we don't have space to double the plots by adding another two for accuracy. The alternative is to remove the real-world performance benchmarks entirely, which I think is worse than the problem the reviewer has with understanding the graphs.>

-  The paper lacks any comparison with the current state-of-the-art methods

<This is not true... We discuss several state of the art NAS methods, and explain how they are different (they use RNNs, or RL, or modify SGD to incorporate parameter search).>

<4>
- In general, the idea is nice but the paper is kind of messy. No introduction, related works is put at the end, sometimes it is hard to recognize if the author talking about their approach or about other approaches. Number of abbreviations are used without declaring what are these abbreviations. It is not clear why authors decide to perform their work on two real-world bench-marking (2 different devices).

<This is just the reviewer going on a bit of a rant... if we have no real-world benchmarking, or we only benchmark on one type of device, how can we show that our approach has real-world benefits? Just reducing the number of weights or the number of FP ops does not guarantee that the model will be any more performant in practice. And actually, the data specifically shows that there is not a one-to-one correspondence between FP ops and real-world performance! I think it would be very dangerous to remove the real world results, because the first thing I would ask about a paper like this with no real world results would be "How does it work in practice?".>


======================================== 
Jing:

<1>
- The optimization method used to solve the problem is not detailled. Any pseudo-code illustrating the working of the optimization algorithm is given. [-add Algorithm 1-]

- In the literature, for the design parameter exploration problems surrogate-assisted optimization is a good alternative. This approach should be at least cited in addition to those referred to in the paper.

<2>
-  The paper lacks literature review on the Neural Architecture Search (NAS), I would advise the authors to take a look at any recent NAS survey paper such as

Elsken, Thomas, Jan Hendrik Metzen, and Frank Hutter. "Neural Architecture Search: A Survey." 2019

-  The contribution section is not clear. The authors need to explain in more details the paper contribution, and what makes their work significance compared to recent state-of-the-art approaches.

-  In III. OUR APPROACH section:


-  The authors mentioned fixing the most commonly observed parameter setting this fragment needs elaboration. Which parameters should be fixed and how is the mechanism of choosing those parameters to be fixed.

- In Fig. 2, what does the word left mean? The authors should state that the signal represents the word left. Fig. 2 caption is too short and does not explain the figure structure! [-Done-]

- Table II needs more elaborating on the results and the trade-off between speed and accuracy, especially when using different setting in each convolution process. [-??-]

-  The paper lacks any comparison with the current state-of-the-art methods both in t


<3>
- The readability of the paper could be improved by providing a flow diagram for the proposed approach in Section III.




==> data/cpu/caffe.dat <==
0.919 37.66
0.927 22.24
0.934 58.99
0.934 44.84
0.935 66.59
0.936 65.13
0.937 64.49
0.938 79.13
0.938 66.79
0.941 84.41
0.943 128.40
0.951 173.41


==> data/cpu/data.dat <==
0.9079611613912489 150784000
0.9374757241276861 98624000
0.9250485382033783 171392000
0.9320388332153987 123980800
0.9161165020998242 110144000
0.9289320354322785 100160000
0.9172815501111226 125440000
0.9320388297432834 112768000
0.9118446563054057 48742400
0.9238834890347083 73920000
0.9192232987255726 62976000
0.9238834930855093 79232000
0.928155338301242 116288000
0.932815531503807 200192000
0.925436889662326 62336000
0.9320388309006552 132416000
0.9262135885294202 74176000
0.9246601919526035 116160000
0.9238834890347083 81894400
0.9176698998340125 130022400
0.9312621308761893 133209600
0.9137864037624841 75225600
0.925436889662326 91584000
0.9141747511706306 135129600
0.9165048500866566 81344000
0.9157281546916777 139238400
0.8974757240813913 137574400
0.9300970834435769 173248000
0.9246601931099753 89472000
0.9355339749345501 122969600
0.9250485410968077 124761600
0.9126213534364422 82393600
0.9281553365651843 111705600
0.9289320348535927 148044800
0.9052427168031341 72537600
0.9308737817319851 87769600
0.9176698998340125 107084800
0.9227184421807817 91456000
0.9250485405181218 49612800
0.9308737817319851 105561600
0.9300970846009486 123968000
0.9102912579925315 162905600
0.9168932027029759 64320000
0.9165048512440284 54220800
0.9242718416510276 178240000
0.9339805772003619 87897600
0.9161165003637666 90304000
0.9122330089217251 129920000
0.9126213551724999 50521600
0.9273786376980901 95552000
0.9231067930610435 189145600
0.9258252376491584 108224000
0.9060194139341706 74624000
0.9266019376736243 77632000
0.9258252376491584 152025600
0.9262135896867919 98048000
0.9273786353833467 142272000
0.9099029100056991 40153600
0.9118446580414633 164160000
0.9165048524014001 49126400
0.9246601907952318 207321600
0.9176698998340125 99532800
0.9293203834191109 46272000
0.934757280696943 240742400
0.9234951427839335 111065600
0.919611646712405 134272000
0.9145631032082641 53222400
0.8846601884341935 73664000
0.9161164997850807 144576000
0.9141747540640599 75980800
0.9211650467613368 66508800
0.9091262076664897 123648000
0.9316504811777652 108774400
0.9102912597285892 107328000
0.9219417427350016 59200000
0.9180582512929601 94720000
0.9316504834925087 98649600
0.9242718376002266 112000000
0.9234951433626194 86912000
0.9176698986766407 112256000
0.9141747563788034 78080000
0.9304854320090952 116300800
0.9005825218645115 56512000
0.9289320354322785 149465600
0.8963106778061506 100556800
0.9297087360354304 189542400
0.9328155303464353 139878400
0.9149514523524682 114880000
0.9300970840222628 200256000
0.9269902891325719 109056000
0.9211650444465933 69222400
0.947572810557282 223436800
0.925825239385216 159436800
0.9273786359620326 155865600
0.9172815466390073 161484800
0.9324271812022311 163008000
0.9347572778035136 137433600
0.9351456275264036 115276800
0.9246601931099753 192192000
0.9192232964108291 108633600
0.9250485416754936 103488000
0.9343689263445659 266969600
0.9254368885049542 86092800
0.9324271812022311 152512000
0.9289320336962209 215769600
0.9199999981713527 115660800
0.9269902850817708 111808000
0.9254368902410118 169689600
0.9145631026295782 97996800
0.9231067924823576 166592000
0.9250485387820642 189913600
0.9269902862391426 102988800
0.9227184427594676 54592000
0.9219417433136875 191193600
0.9165048512440284 107340800
0.9250485410968077 144576000
0.9153398014966724 90585600
0.9149514529311541 88652800
0.9188349478453108 83136000
0.9335922303709011 222169600
0.9196116461337192 99020800
0.9099029088483274 186816000
0.930485432587781 87257600
0.9079611608125631 40780800
0.9355339760919219 138086400
0.9192232981468867 168678400
0.920776695881075 95334400
0.9234951433626194 108134400
0.9281553365651843 119680000
0.9266019359375667 112486400
0.9254368913983836 98918400
0.919223296989515 119270400
0.9355339778279795 138496000
0.9207766987745044 100352000
0.930485432587781 113408000
0.9343689286593094 97152000
0.9304854343238386 142400000
0.9269902873965143 88448000
0.9087378625730866 122496000
0.914174753485374 137920000
0.9417475658713035 167680000
0.9285436851307026 147200000
0.9242718404936558 105856000
0.9273786365407185 126592000
0.9293203845764827 77516800
0.9079611602338772 69094400
0.9324271812022311 118080000
0.9227184427594676 71296000
0.9234951410478759 102336000
0.9223300947726352 176729600
0.9266019370949384 81984000
0.9234951422052476 90752000
0.9281553371438702 92416000
0.9324271783088017 129024000
0.9227184444955252 108608000
0.9044660144639247 90572800
0.9180582466634731 82944000
0.9192232981468867 51712000
0.9211650467613368 52608000
0.9227184444955252 174720000
0.9184465992797926 57702400
0.8932038806017163 73958400
0.9320388314793411 161612800
0.9281553365651843 37696000
0.9281553348291267 164928000
0.9293203834191109 95321600
0.931650481756451 134080000
0.8955339812537999 28262400
0.9273786376980901 135232000
0.9165048506653425 117990400
0.9036893161755164 62912000
0.9366990235245344 169728000
0.928932037747022 176640000
0.911067955702254 44608000
0.9188349484239967 205440000
0.9281553365651843 137088000
0.9277669868422943 145920000
0.9168931992308608 26316800
0.9289320371683362 69580800
0.9359223252361261 234240000
0.9231067901676141 64128000
0.9351456252116601 113894400
0.9347572783821995 198336000
0.9056310647899665 20160000
0.9227184416020958 55385600
0.8982524258419148 28620800
0.9281553365651843 124876800
0.9273786365407185 225920000
0.9300970846009486 77632000
0.9180582489782166 182912000
0.9277669868422943 188160000
0.8532038793980496 33920000
0.9273786359620326 96256000
0.9308737834680427 214016000
0.9118446563054057 106982400
0.9184465975437349 139980800
0.9184465981224208 159360000
0.9238834890347083 254720000
0.9067961156946941 146752000
0.9262135896867919 174720000
0.9223300941939493 203648000
0.9242718416510276 198528000
0.929708737192802 179840000
0.927378638276776 191616000
0.9343689275019377 174848000
0.9234951398905041 205440000
0.9378640721145185 198656000
0.9335922280561577 98496000
0.9106796071367357 99033600
0.9266019388309961 224256000
0.9071844602094113 137164800
0.9285436839733309 202432000
0.9145631043656358 89664000
0.9234951433626194 152921600
0.9064077636570607 91212800
0.9355339766706078 228032000
0.91533980323273 135616000
0.9316504823351369 71488000
0.9184465958076773 127936000
0.9339805783577335 76544000
0.9133980546182799 46400000
0.9378640721145185 156236800
0.932038832058027 157696000
0.9087378631517725 93504000
0.9266019376736243 103488000
0.9215533953268551 100416000
0.9308737799959276 102656000
0.9180582478208449 156876800
0.9277669862636084 105536000
0.8998058201039879 67673600
0.9246601907952318 50918400
0.9188349490026826 54873600
0.9316504840711946 100928000
0.9351456275264036 127052800
0.9110679580169974 185536000
0.9083495116928249 40921600
0.9242718381789125 80640000
0.9289320336962209 176640000
0.8866019364699577 61888000
0.9172815512684942 74560000
0.9269902879752002 85184000
0.925825239385216 154816000
0.9184466010158502 75200000
0.9180582507142743 57945600
0.9332038812266971 110976000
0.9207766935663316 116710400
0.9250485382033783 59392000
0.9227184410234099 94272000
0.930873782310671 74688000
0.9347572778035136 144320000
0.8966990275290406 38630400
0.9196116478697768 79334400
0.9176698998340125 114368000
0.9165048495079707 95974400
0.9223300936152634 63449600
0.9285436839733309 109376000
0.9242718428083994 85196800
0.9312621302975034 71680000
0.9359223229213826 105600000
0.9083495122715107 106700800
0.9017475698758097 110400000
0.9320388309006552 120128000
0.9254368902410118 118374400
0.9316504794417075 92416000
0.9366990241032203 257856000
0.9234951393118183 97497600
0.9091262094025473 134656000
0.9347572795395712 92889600
0.9300970851796345 138572800
0.9153398003393006 56524800
0.9168932027029759 107712000
0.9110679568596256 44748800
0.9359223269721837 125952000
0.9281553365651843 76352000
0.9378640738505761 87616000
0.9246601902165459 134720000
0.9227184439168393 239616000
0.9312621326122469 164057600
0.9110679574383115 100032000
0.9145631026295782 49152000
0.9366990241032203 142796800
0.9293203851551686 157120000
0.9273786376980901 136896000
0.904854367080244 38592000
0.9231067947971011 95680000
0.9114563065825156 131456000
0.919223296989515 79616000
0.927378634225975 61004800
0.9269902850817708 171520000
0.9052427133310188 50112000
0.9126213574872434 131904000
0.9199999975926668 58752000
0.9180582507142743 71360000
0.9141747540640599 56806400
0.91689320212429 76480000
0.9343689292379953 134464000
0.9366990229458485 95436800
0.9262135879507343 82880000
0.9172815472176932 183552000
0.9172815495324367 54016000
0.9184465987011067 45772800
0.9378640738505761 92992000
0.9141747558001175 153920000
0.9378640750079479 215616000
0.9254368873475824 64230400
0.9056310665260241 63577600
0.9262135885294202 167680000
0.9203883455794992 58240000
0.8605825218182166 37350400
0.9033009658739405 51328000
0.9161165020998242 63718400
0.9137864037624841 50252800
0.9184465992797926 89664000
0.9223300924578917 61952000
0.9122330060282957 45120000
0.9343689263445659 157900800
0.9238834930855093 176000000
0.9285436857093885 89024000
0.9207766964597609 124224000
0.9161165026785101 143705600
0.927378638276776 73216000
0.9246601907952318 94528000
0.8815533958592461 95040000
0.9091262088238614 35264000
0.9013592213102914 45260800
0.9289320360109644 116710400
0.9254368890836401 182848000
0.9168931992308608 92134400
0.9269902850817708 59008000
0.8963106766487788 17216000
0.9064077630783748 40396800
0.9184465998584784 75328000
0.9188349490026826 71628800
0.9192233004616303 53990400
0.92388349019208 69337600
0.9328155309251212 142208000
0.9289320354322785 119104000
0.9211650450252792 50624000
0.92388349019208 64960000
0.9192232981468867 37696000
0.9250485399394359 128384000
0.9374757235490002 128217600
0.9188349455305673 79232000
0.9196116443976615 100864000
0.9215533935907975 86758400
0.9122330066069816 118233600
0.9040776641623488 85580800
0.9067961128012648 110400000
0.9172815506898083 103782400
0.92388349019208 54528000
0.9161165015211383 39424000
0.9036893167542023 113856000
0.9188349495813685 122496000
0.9308737840467286 85056000
0.9005825218645115 61785600
0.9157281523769342 168576000
0.9223300924578917 111488000
0.9172815512684942 123110400
0.9328155332398647 152704000
0.9359223269721837 122457600
0.9308737846254145 123865600
0.9161165003637666 91328000
0.8873786393878529 49638400
0.9168932038603477 93030400
0.9075728139831024 69632000
0.9025242687429039 27840000
0.8994174680663544 33113600
0.8831067935934345 25216000
0.9266019365162526 65600000
0.92504853936075 95449600
0.9180582437700439 83904000
0.91378640434117 138214400
0.9060194133554847 36992000
0.9234951393118183 39424000
0.923883494821567 102400000
0.9308737805746135 143936000
0.9153398026540441 60672000
0.9219417433136875 75494400
0.9172815501111226 74598400
0.9207766953023891 78400000
0.9188349478453108 105408000
0.9099029111630709 58969600
0.9095145602828091 60416000
0.9382524235734662 103782400
0.9285436862880744 227136000
0.8730097071638385 39116800
0.920776695881075 75584000
0.9219417427350016 60928000
0.91533980323273 77440000
0.9176698998340125 84864000
0.9071844625241549 101952000
0.9273786376980901 68416000
0.9060194145128565 69632000
0.926990288553886 89216000
0.9161164992063948 45798400
0.9254368890836401 75712000
0.9297087342993727 214592000
0.9017475704544956 140992000
0.9168931992308608 99840000
0.9355339772492937 194368000
0.9308737834680427 99904000
0.9297087342993727 181824000
0.9133980551969658 61568000
0.9289320354322785 148416000
0.9269902862391426 75200000
0.9161165003637666 133056000
0.928932037747022 147456000
0.9052427133310188 99174400
0.9130097066314475 27852800
0.895145622271936 108620800
0.9064077653931183 215654400
0.9363106766950737 130368000
0.9056310630539088 65510400
0.9130097020019605 54976000
0.9258252399639019 86976000
0.9246601861657449 79052800
0.9238834896133942 87488000
0.9227184444955252 75328000
0.910291260307275 57152000
0.9374757241276861 142284800
0.9293203863125403 117721600
0.9312621308761893 111040000
0.9141747540640599 59750400
0.9130097072101334 114137600
0.9017475698758097 53120000
0.9250485382033783 96448000
0.9300970840222628 56768000
0.9273786353833467 85056000
0.9067961128012648 53734400
0.9258252382278442 72512000
0.9231067907463 123968000
0.9017475675610662 30784000
0.9266019370949384 86848000
0.9137864020264265 100480000
0.9234951410478759 131328000
0.9285436862880744 69184000
0.9234951416265618 145472000
0.9211650444465933 143680000
0.9242718422297135 61798400
0.9297087348780586 182784000
0.9363106772737596 87232000
0.9304854331664669 85376000
0.9153398026540441 57984000
0.9157281517982483 78656000
0.921941745628431 87232000
0.9324271806235452 142566400
0.9300970846009486 174400000
0.932815531503807 133312000
0.9308737828893568 91072000
0.9262135873720484 103616000
0.9297087319846292 136192000
0.9172815489537508 109670400
0.9335922297922153 157760000
0.9071844654175841 49600000
0.9266019353588808 111577600
0.9207766953023891 84800000
0.9300970840222628 116800000
0.9005825212858256 46041600
0.9312621349269904 86016000
0.9133980534609082 91328000
0.921553395905541 68736000
0.9223300889857764 124992000
0.9168931998095466 98240000
0.9153398020753583 91084800
0.914174753485374 55526400
0.9168932003882325 98496000
0.9339805800937911 108736000
0.8664077641894516 21081600
0.9266019347801949 101120000
0.9246601907952318 123225600
0.8807766935200367 42342400
0.9130097020019605 101452800
0.9359223292869272 157772800
0.9172815541619236 35417600
0.931262132033561 160960000
0.9196116478697768 85824000
0.9262135896867919 167488000
0.9157281512195624 55744000
0.9238834919281376 67712000
0.9320388309006552 177100800
0.9196116478697768 170982400
0.9067961122225789 59481600
0.9141747552214317 86208000
0.9324271835169746 139456000
0.9091262094025473 50944000
0.9316504834925087 65152000
0.9141747511706306 70464000
0.9254368902410118 55270400
0.9231067924823576 111296000
0.907572811668359 61440000
0.9234951410478759 70233600
0.8757281500158958 22208000
0.9293203845764827 120768000
0.9258252382278442 117440000
0.9207766935663316 47488000
0.9258252376491584 67584000
0.9250485410968077 168896000
0.9188349490026826 87168000
0.925825239385216 105305600
0.91495145350984 97856000


==> data/cpu/final_frontier.dat <==
0.9192 20160000
0.9274 17216000
0.9340 37696000
0.9344 26316800
0.9355 56768000
0.9363 65152000
0.9371 46272000
0.9375 87232000
0.9379 76544000
0.9414 87616000
0.9425 167680000
0.9511 223436800


==> data/cpu/minimum.dat <==
0.853 33920000
0.861 37350400
0.866 21081600
0.873 39116800
0.876 22208000
0.881 42342400
0.882 95040000
0.883 25216000
0.885 73664000
0.887 49638400
0.893 73958400
0.895 108620800
0.896 17216000
0.897 38630400
0.898 28620800
0.899 33113600
0.9 67673600
0.901 45260800
0.902 30784000
0.903 27840000
0.904 62912000
0.905 38592000
0.906 20160000
0.907 49600000
0.908 40780800
0.909 35264000
0.91 40153600
0.911 44608000
0.912 45120000
0.913 27852800
0.914 50252800
0.915 49152000
0.916 39424000
0.917 26316800
0.918 45772800
0.919 37696000
0.92 58240000
0.921 47488000
0.922 59200000
0.923 39424000
0.924 54528000
0.925 49612800
0.926 67584000
0.927 59008000
0.928 37696000
0.929 46272000
0.93 56768000
0.931 71680000
0.932 65152000
0.933 110976000
0.934 76544000
0.935 92889600
0.936 87232000
0.937 95436800
0.938 87616000
0.942 167680000
0.948 223436800


==> data/cpu/original.dat <==
0.942 42.14


==> data/cpu/pareto.dat <==
0.896 17216000
0.906 20160000
0.917 26316800
0.928 37696000
0.929 46272000
0.93 56768000
0.932 65152000
0.934 76544000
0.936 87232000
0.938 87616000
0.942 167680000
0.948 223436800


==> data/gpu/caffe.dat <==
0.919 3.02
0.927 2.88
0.934 4.76
0.934 3.64
0.935 5.61
0.936 5.58
0.937 5.13
0.938 7.32
0.938 6.51
0.941 6.85
0.943 9.15
0.951 11.87


==> data/gpu/data.dat <==
0.9079611613912489 150784000
0.9374757241276861 98624000
0.9250485382033783 171392000
0.9320388332153987 123980800
0.9161165020998242 110144000
0.9289320354322785 100160000
0.9172815501111226 125440000
0.9320388297432834 112768000
0.9118446563054057 48742400
0.9238834890347083 73920000
0.9192232987255726 62976000
0.9238834930855093 79232000
0.928155338301242 116288000
0.932815531503807 200192000
0.925436889662326 62336000
0.9320388309006552 132416000
0.9262135885294202 74176000
0.9246601919526035 116160000
0.9238834890347083 81894400
0.9176698998340125 130022400
0.9312621308761893 133209600
0.9137864037624841 75225600
0.925436889662326 91584000
0.9141747511706306 135129600
0.9165048500866566 81344000
0.9157281546916777 139238400
0.8974757240813913 137574400
0.9300970834435769 173248000
0.9246601931099753 89472000
0.9355339749345501 122969600
0.9250485410968077 124761600
0.9126213534364422 82393600
0.9281553365651843 111705600
0.9289320348535927 148044800
0.9052427168031341 72537600
0.9308737817319851 87769600
0.9176698998340125 107084800
0.9227184421807817 91456000
0.9250485405181218 49612800
0.9308737817319851 105561600
0.9300970846009486 123968000
0.9102912579925315 162905600
0.9168932027029759 64320000
0.9165048512440284 54220800
0.9242718416510276 178240000
0.9339805772003619 87897600
0.9161165003637666 90304000
0.9122330089217251 129920000
0.9126213551724999 50521600
0.9273786376980901 95552000
0.9231067930610435 189145600
0.9258252376491584 108224000
0.9060194139341706 74624000
0.9266019376736243 77632000
0.9258252376491584 152025600
0.9262135896867919 98048000
0.9273786353833467 142272000
0.9099029100056991 40153600
0.9118446580414633 164160000
0.9165048524014001 49126400
0.9246601907952318 207321600
0.9176698998340125 99532800
0.9293203834191109 46272000
0.934757280696943 240742400
0.9234951427839335 111065600
0.919611646712405 134272000
0.9145631032082641 53222400
0.8846601884341935 73664000
0.9161164997850807 144576000
0.9141747540640599 75980800
0.9211650467613368 66508800
0.9091262076664897 123648000
0.9316504811777652 108774400
0.9102912597285892 107328000
0.9219417427350016 59200000
0.9180582512929601 94720000
0.9316504834925087 98649600
0.9242718376002266 112000000
0.9234951433626194 86912000
0.9176698986766407 112256000
0.9141747563788034 78080000
0.9304854320090952 116300800
0.9005825218645115 56512000
0.9289320354322785 149465600
0.8963106778061506 100556800
0.9297087360354304 189542400
0.9328155303464353 139878400
0.9149514523524682 114880000
0.9300970840222628 200256000
0.9269902891325719 109056000
0.9211650444465933 69222400
0.947572810557282 223436800
0.925825239385216 159436800
0.9273786359620326 155865600
0.9172815466390073 161484800
0.9324271812022311 163008000
0.9347572778035136 137433600
0.9351456275264036 115276800
0.9246601931099753 192192000
0.9192232964108291 108633600
0.9250485416754936 103488000
0.9343689263445659 266969600
0.9254368885049542 86092800
0.9324271812022311 152512000
0.9289320336962209 215769600
0.9199999981713527 115660800
0.9269902850817708 111808000
0.9254368902410118 169689600
0.9145631026295782 97996800
0.9231067924823576 166592000
0.9250485387820642 189913600
0.9269902862391426 102988800
0.9227184427594676 54592000
0.9219417433136875 191193600
0.9165048512440284 107340800
0.9250485410968077 144576000
0.9153398014966724 90585600
0.9149514529311541 88652800
0.9188349478453108 83136000
0.9335922303709011 222169600
0.9196116461337192 99020800
0.9099029088483274 186816000
0.930485432587781 87257600
0.9079611608125631 40780800
0.9355339760919219 138086400
0.9192232981468867 168678400
0.920776695881075 95334400
0.9234951433626194 108134400
0.9281553365651843 119680000
0.9266019359375667 112486400
0.9254368913983836 98918400
0.919223296989515 119270400
0.9355339778279795 138496000
0.9207766987745044 100352000
0.930485432587781 113408000
0.9343689286593094 97152000
0.9304854343238386 142400000
0.9269902873965143 88448000
0.9087378625730866 122496000
0.914174753485374 137920000
0.9417475658713035 167680000
0.9285436851307026 147200000
0.9242718404936558 105856000
0.9273786365407185 126592000
0.9293203845764827 77516800
0.9079611602338772 69094400
0.9324271812022311 118080000
0.9227184427594676 71296000
0.9234951410478759 102336000
0.9223300947726352 176729600
0.9266019370949384 81984000
0.9234951422052476 90752000
0.9281553371438702 92416000
0.9324271783088017 129024000
0.9227184444955252 108608000
0.9044660144639247 90572800
0.9180582466634731 82944000
0.9192232981468867 51712000
0.9211650467613368 52608000
0.9227184444955252 174720000
0.9184465992797926 57702400
0.8932038806017163 73958400
0.9320388314793411 161612800
0.9281553365651843 37696000
0.9281553348291267 164928000
0.9293203834191109 95321600
0.931650481756451 134080000
0.8955339812537999 28262400
0.9273786376980901 135232000
0.9165048506653425 117990400
0.9036893161755164 62912000
0.9366990235245344 169728000
0.928932037747022 176640000
0.911067955702254 44608000
0.9188349484239967 205440000
0.9281553365651843 137088000
0.9277669868422943 145920000
0.9168931992308608 26316800
0.9289320371683362 69580800
0.9359223252361261 234240000
0.9231067901676141 64128000
0.9351456252116601 113894400
0.9347572783821995 198336000
0.9056310647899665 20160000
0.9227184416020958 55385600
0.8982524258419148 28620800
0.9281553365651843 124876800
0.9273786365407185 225920000
0.9300970846009486 77632000
0.9180582489782166 182912000
0.9277669868422943 188160000
0.8532038793980496 33920000
0.9273786359620326 96256000
0.9308737834680427 214016000
0.9118446563054057 106982400
0.9184465975437349 139980800
0.9184465981224208 159360000
0.9238834890347083 254720000
0.9067961156946941 146752000
0.9262135896867919 174720000
0.9223300941939493 203648000
0.9242718416510276 198528000
0.929708737192802 179840000
0.927378638276776 191616000
0.9343689275019377 174848000
0.9234951398905041 205440000
0.9378640721145185 198656000
0.9335922280561577 98496000
0.9106796071367357 99033600
0.9266019388309961 224256000
0.9071844602094113 137164800
0.9285436839733309 202432000
0.9145631043656358 89664000
0.9234951433626194 152921600
0.9064077636570607 91212800
0.9355339766706078 228032000
0.91533980323273 135616000
0.9316504823351369 71488000
0.9184465958076773 127936000
0.9339805783577335 76544000
0.9133980546182799 46400000
0.9378640721145185 156236800
0.932038832058027 157696000
0.9087378631517725 93504000
0.9266019376736243 103488000
0.9215533953268551 100416000
0.9308737799959276 102656000
0.9180582478208449 156876800
0.9277669862636084 105536000
0.8998058201039879 67673600
0.9246601907952318 50918400
0.9188349490026826 54873600
0.9316504840711946 100928000
0.9351456275264036 127052800
0.9110679580169974 185536000
0.9083495116928249 40921600
0.9242718381789125 80640000
0.9289320336962209 176640000
0.8866019364699577 61888000
0.9172815512684942 74560000
0.9269902879752002 85184000
0.925825239385216 154816000
0.9184466010158502 75200000
0.9180582507142743 57945600
0.9332038812266971 110976000
0.9207766935663316 116710400
0.9250485382033783 59392000
0.9227184410234099 94272000
0.930873782310671 74688000
0.9347572778035136 144320000
0.8966990275290406 38630400
0.9196116478697768 79334400
0.9176698998340125 114368000
0.9165048495079707 95974400
0.9223300936152634 63449600
0.9285436839733309 109376000
0.9242718428083994 85196800
0.9312621302975034 71680000
0.9359223229213826 105600000
0.9083495122715107 106700800
0.9017475698758097 110400000
0.9320388309006552 120128000
0.9254368902410118 118374400
0.9316504794417075 92416000
0.9366990241032203 257856000
0.9234951393118183 97497600
0.9091262094025473 134656000
0.9347572795395712 92889600
0.9300970851796345 138572800
0.9153398003393006 56524800
0.9168932027029759 107712000
0.9110679568596256 44748800
0.9359223269721837 125952000
0.9281553365651843 76352000
0.9378640738505761 87616000
0.9246601902165459 134720000
0.9227184439168393 239616000
0.9312621326122469 164057600
0.9110679574383115 100032000
0.9145631026295782 49152000
0.9366990241032203 142796800
0.9293203851551686 157120000
0.9273786376980901 136896000
0.904854367080244 38592000
0.9231067947971011 95680000
0.9114563065825156 131456000
0.919223296989515 79616000
0.927378634225975 61004800
0.9269902850817708 171520000
0.9052427133310188 50112000
0.9126213574872434 131904000
0.9199999975926668 58752000
0.9180582507142743 71360000
0.9141747540640599 56806400
0.91689320212429 76480000
0.9343689292379953 134464000
0.9366990229458485 95436800
0.9262135879507343 82880000
0.9172815472176932 183552000
0.9172815495324367 54016000
0.9184465987011067 45772800
0.9378640738505761 92992000
0.9141747558001175 153920000
0.9378640750079479 215616000
0.9254368873475824 64230400
0.9056310665260241 63577600
0.9262135885294202 167680000
0.9203883455794992 58240000
0.8605825218182166 37350400
0.9033009658739405 51328000
0.9161165020998242 63718400
0.9137864037624841 50252800
0.9184465992797926 89664000
0.9223300924578917 61952000
0.9122330060282957 45120000
0.9343689263445659 157900800
0.9238834930855093 176000000
0.9285436857093885 89024000
0.9207766964597609 124224000
0.9161165026785101 143705600
0.927378638276776 73216000
0.9246601907952318 94528000
0.8815533958592461 95040000
0.9091262088238614 35264000
0.9013592213102914 45260800
0.9289320360109644 116710400
0.9254368890836401 182848000
0.9168931992308608 92134400
0.9269902850817708 59008000
0.8963106766487788 17216000
0.9064077630783748 40396800
0.9184465998584784 75328000
0.9188349490026826 71628800
0.9192233004616303 53990400
0.92388349019208 69337600
0.9328155309251212 142208000
0.9289320354322785 119104000
0.9211650450252792 50624000
0.92388349019208 64960000
0.9192232981468867 37696000
0.9250485399394359 128384000
0.9374757235490002 128217600
0.9188349455305673 79232000
0.9196116443976615 100864000
0.9215533935907975 86758400
0.9122330066069816 118233600
0.9040776641623488 85580800
0.9067961128012648 110400000
0.9172815506898083 103782400
0.92388349019208 54528000
0.9161165015211383 39424000
0.9036893167542023 113856000
0.9188349495813685 122496000
0.9308737840467286 85056000
0.9005825218645115 61785600
0.9157281523769342 168576000
0.9223300924578917 111488000
0.9172815512684942 123110400
0.9328155332398647 152704000
0.9359223269721837 122457600
0.9308737846254145 123865600
0.9161165003637666 91328000
0.8873786393878529 49638400
0.9168932038603477 93030400
0.9075728139831024 69632000
0.9025242687429039 27840000
0.8994174680663544 33113600
0.8831067935934345 25216000
0.9266019365162526 65600000
0.92504853936075 95449600
0.9180582437700439 83904000
0.91378640434117 138214400
0.9060194133554847 36992000
0.9234951393118183 39424000
0.923883494821567 102400000
0.9308737805746135 143936000
0.9153398026540441 60672000
0.9219417433136875 75494400
0.9172815501111226 74598400
0.9207766953023891 78400000
0.9188349478453108 105408000
0.9099029111630709 58969600
0.9095145602828091 60416000
0.9382524235734662 103782400
0.9285436862880744 227136000
0.8730097071638385 39116800
0.920776695881075 75584000
0.9219417427350016 60928000
0.91533980323273 77440000
0.9176698998340125 84864000
0.9071844625241549 101952000
0.9273786376980901 68416000
0.9060194145128565 69632000
0.926990288553886 89216000
0.9161164992063948 45798400
0.9254368890836401 75712000
0.9297087342993727 214592000
0.9017475704544956 140992000
0.9168931992308608 99840000
0.9355339772492937 194368000
0.9308737834680427 99904000
0.9297087342993727 181824000
0.9133980551969658 61568000
0.9289320354322785 148416000
0.9269902862391426 75200000
0.9161165003637666 133056000
0.928932037747022 147456000
0.9052427133310188 99174400
0.9130097066314475 27852800
0.895145622271936 108620800
0.9064077653931183 215654400
0.9363106766950737 130368000
0.9056310630539088 65510400
0.9130097020019605 54976000
0.9258252399639019 86976000
0.9246601861657449 79052800
0.9238834896133942 87488000
0.9227184444955252 75328000
0.910291260307275 57152000
0.9374757241276861 142284800
0.9293203863125403 117721600
0.9312621308761893 111040000
0.9141747540640599 59750400
0.9130097072101334 114137600
0.9017475698758097 53120000
0.9250485382033783 96448000
0.9300970840222628 56768000
0.9273786353833467 85056000
0.9067961128012648 53734400
0.9258252382278442 72512000
0.9231067907463 123968000
0.9017475675610662 30784000
0.9266019370949384 86848000
0.9137864020264265 100480000
0.9234951410478759 131328000
0.9285436862880744 69184000
0.9234951416265618 145472000
0.9211650444465933 143680000
0.9242718422297135 61798400
0.9297087348780586 182784000
0.9363106772737596 87232000
0.9304854331664669 85376000
0.9153398026540441 57984000
0.9157281517982483 78656000
0.921941745628431 87232000
0.9324271806235452 142566400
0.9300970846009486 174400000
0.932815531503807 133312000
0.9308737828893568 91072000
0.9262135873720484 103616000
0.9297087319846292 136192000
0.9172815489537508 109670400
0.9335922297922153 157760000
0.9071844654175841 49600000
0.9266019353588808 111577600
0.9207766953023891 84800000
0.9300970840222628 116800000
0.9005825212858256 46041600
0.9312621349269904 86016000
0.9133980534609082 91328000
0.921553395905541 68736000
0.9223300889857764 124992000
0.9168931998095466 98240000
0.9153398020753583 91084800
0.914174753485374 55526400
0.9168932003882325 98496000
0.9339805800937911 108736000
0.8664077641894516 21081600
0.9266019347801949 101120000
0.9246601907952318 123225600
0.8807766935200367 42342400
0.9130097020019605 101452800
0.9359223292869272 157772800
0.9172815541619236 35417600
0.931262132033561 160960000
0.9196116478697768 85824000
0.9262135896867919 167488000
0.9157281512195624 55744000
0.9238834919281376 67712000
0.9320388309006552 177100800
0.9196116478697768 170982400
0.9067961122225789 59481600
0.9141747552214317 86208000
0.9324271835169746 139456000
0.9091262094025473 50944000
0.9316504834925087 65152000
0.9141747511706306 70464000
0.9254368902410118 55270400
0.9231067924823576 111296000
0.907572811668359 61440000
0.9234951410478759 70233600
0.8757281500158958 22208000
0.9293203845764827 120768000
0.9258252382278442 117440000
0.9207766935663316 47488000
0.9258252376491584 67584000
0.9250485410968077 168896000
0.9188349490026826 87168000
0.925825239385216 105305600
0.91495145350984 97856000


==> data/gpu/final_frontier.dat <==
0.9192 20160000
0.9274 17216000
0.9340 37696000
0.9344 26316800
0.9355 56768000
0.9363 65152000
0.9371 46272000
0.9375 87232000
0.9379 76544000
0.9414 87616000
0.9425 167680000
0.9511 223436800


==> data/gpu/minimum.dat <==
0.853 33920000
0.861 37350400
0.866 21081600
0.873 39116800
0.876 22208000
0.881 42342400
0.882 95040000
0.883 25216000
0.885 73664000
0.887 49638400
0.893 73958400
0.895 108620800
0.896 17216000
0.897 38630400
0.898 28620800
0.899 33113600
0.9 67673600
0.901 45260800
0.902 30784000
0.903 27840000
0.904 62912000
0.905 38592000
0.906 20160000
0.907 49600000
0.908 40780800
0.909 35264000
0.91 40153600
0.911 44608000
0.912 45120000
0.913 27852800
0.914 50252800
0.915 49152000
0.916 39424000
0.917 26316800
0.918 45772800
0.919 37696000
0.92 58240000
0.921 47488000
0.922 59200000
0.923 39424000
0.924 54528000
0.925 49612800
0.926 67584000
0.927 59008000
0.928 37696000
0.929 46272000
0.93 56768000
0.931 71680000
0.932 65152000
0.933 110976000
0.934 76544000
0.935 92889600
0.936 87232000
0.937 95436800
0.938 87616000
0.942 167680000
0.948 223436800


==> data/gpu/original.dat <==
0.942 4.59


==> data/gpu/pareto.dat <==
0.896 17216000
0.906 20160000
0.917 26316800
0.928 37696000
0.929 46272000
0.93 56768000
0.932 65152000
0.934 76544000
0.936 87232000
0.938 87616000
0.942 167680000
0.948 223436800

